Diffusion Models Without Attention

In recent advancements in high-fidelity image generation, Denoising Diffusion Probabilistic Models (DDPMs) have emerged as a key player. However, their application at high resolutions presents significant computational challenges. Current methods, such as patchifying, expedite processes in UNet and Transformer architectures but at the expense of representational capacity. Addressing this, we introduce the Diffusion State Space Model (DiffuSSM), an architecture that supplants attention mechanisms with a more scalable state space model backbone. This approach effectively handles higher resolutions without resorting to global compression, thus preserving detailed image representation throughout the diffusion process. Our focus on FLOP-efficient architectures in diffusion training marks a significant step forward. Comprehensive evaluations on both ImageNet and LSUN datasets at two resolutions demonstrate that DiffuSSMs are on par or even outperform existing diffusion models with attention modules in FID and Inception Score metrics while significantly reducing total FLOP usage.

==> notation.txt <==

Image: H, W, C
Latent space: H/N, W/N, C; N--> reduced ratio, N=1 for pixel model

Patch: H/NP, W/NP, CP^2, P=1
Projection: H/NP, W/NP, D;  D--> hidden dimension size or model size, P=1 for non-patching
Flatten: L, D ;  L = H/NP * W/NP


Architecture: PixelCNN
No patching for UNet

Image: H, W, C

Layer 1: Convolution + ReLU → (H, W, C)
Layer 2: Max pooling → (H/2, W/2, C) 
Layer 3: Convolution + ReLU → (H/2, W/2, C) 
Layer 4: Max pooling → (H/4, W/4, C)

(H/4, W/4, C_max)

Self-attention: → (H/4*W/4, d)  --> (HW/16, d) ---> (HW/16)^2*d
Ours: -->                           (H/W, d)   ---> (HW)log(HW)*d

HW:
> Can we make the confident statement, the majority of papers used attention? 
    --> do the spreadsheet, markdown their backbones
    --> how people get the high solution image eventually with UNet
    
    (1) what I know: I am 99% sure UNet use some sort of attention
        but: make the spreadsheet to 

    (2)(H, W) --> me: the reason why they didn't run on (H, W) is cuz of he cost    
              --> Sasha: are you sure
              --> me: I need to check and find the paper states the paper
              --> check DiT paper's argument on upsampling and patching

    (3) FIGURE OUT WHY UNETS DON'T WORK
        Hypothesis: a common backbone use with DDPMs use multiple resolution-level samplings to tackle long sequences
        A: UNets are slow because of the attention
        B: UNets are not accurate when applying to high-resolution
        C: no one tried UNet on high-resolution

        Real citations for ABC

        Experiment setup:
        - Multi-resolution at single stage or multiple stage
        - Time of attention of all models
    




==> style.txt <==
Goals: 

* Produce an abstract that summarizes the intellectual contributions of this paper. 
* Does not lie (contradicts the main experiments)
^ 

Title -> work word to use
Property 1 - as much as possible
Property 2 - pixel / latent / 3d

BAD
* high-resolution
* full
* fidelity - Truthfulness to a source. 
* fine-grained

BIG -> What are doing?

* The paper only makes sense if DIT with the same flops as Nathan's model is worse. 

^ did we show this both theoretically and practically? 

Sasha -> when our models both use no-patching. How much faster is Our model than DIT? 
Nathan -> per batch wall clock. 32% faster. 4096 3.5x faster. no flash-attention? .










Nathan -> Our method does full-resolution diffusion
Sasha -> Well no our model does not do "full" resolution diffusion (????)
Nathan -> 15 minutes of other conversation ^ using a vae does not make it "full" resolution. 

Nathan -> Latents are called "latent spatial representation"
Sasha -> This is a true statement, but it does not seem relevant?
Nathan -> This is not necessarily have to be there for our papers story.
Sasha -> ??? not sure how this statement follows my comment? feels unheard.
Nathan -> We are using full information at some part. 
Sasha -> ??? everything is full information at some part....

Nathan -> We have either full latent representation or latent 
Sasha -> Nathan continualy seems to move the converstantion to the downsampling inside the network, but I have repeatedly said that is not what I am talking in this conversations. Frustrated. 


Terminology
------------


* Linear RNN / SSM
* Gated Arch
* UNet
* Attention

* Latent Space -> \phi reduces size
* Pixel Space -> \phi is the identity 

* (up, down)- Pooling -> learned, in-model.  
* Pathching -> pre-processing (unlearned)
* Length -> Flattened length post-pre-processing 
* Computer -> FLOPs

x \in R^{H x V}
v
x' = patch(x) \ in R{H/2 x V/2} # Patch (average pooling)
v
x' = flat(x') \in R {H*V/p} # Flatten
v
z = \phi(x') \in R {H*V/p/vaesize} # 
v
model(z) \in R {L=H*V/p/vaesize} # 

model()

\phi(x) \in R^{}



-----------
Inherited
-----------

* Class-Conditional -> 
* Diffusion 
